A comparative numerical study of meshing functionals for variational mesh adaptation

We present a comparative numerical study for three functionals used for variational mesh adaptation. One of them is a generalisation of Winslow's variable diffusion functional while the others are based on equidistribution and alignment. These functionals are known to have nice theoretical properties and work well for most mesh adaptation problems either as a stand-alone variational method or combined within the moving mesh framework. Their performance is investigated numerically in terms of equidistribution and alignment mesh quality measures. Numerical results in 2D and 3D are presented.

==> results-1-hr-h1.dat <==
       421        784  1.903e-02       3.03       1.02       1.19
       841       1600  8.132e-03       3.19       1.02       1.19
      1625       3136  4.105e-03       3.65       1.02       1.19
      3281       6400  2.100e-03       3.71       1.03       1.18
      6385      12544  1.180e-03       3.72       1.04       1.18
     12961      25600  6.671e-04       3.48       1.05       1.18
     25765      51076  3.984e-04       3.18       1.08       1.18
     51521     102400  2.434e-04       3.01       1.10       1.19


==> results-1-hr.dat <==
       421        784  1.068e-02       7.76       1.04       1.25
       841       1600  4.853e-03       9.71       1.04       1.25
      1625       3136  2.481e-03      10.59       1.05       1.24
      3281       6400  1.300e-03      10.85       1.07       1.23
      6385      12544  7.554e-04       9.72       1.11       1.23
     12961      25600  4.559e-04       8.56       1.16       1.25
     25765      51076  2.967e-04       6.90       1.21       1.27
     51521     102400  2.002e-04       5.73       1.28       1.30


==> results-1-huang-h1.dat <==
       421        784  1.974e-02       2.77       1.02       1.18
       841       1600  8.776e-03       3.16       1.03       1.18
      1625       3136  4.475e-03       3.37       1.03       1.18
      3281       6400  2.356e-03       3.33       1.05       1.17
      6385      12544  1.361e-03       3.18       1.06       1.17
     12961      25600  7.964e-04       3.15       1.08       1.18
     25765      51076  4.892e-04       2.98       1.11       1.18
     51521     102400  3.040e-04       2.78       1.14       1.19


==> results-1-huang.dat <==
       421        784  1.137e-02       7.15       1.05       1.22
       841       1600  5.270e-03       8.93       1.07       1.22
      1625       3136  2.800e-03       9.33       1.09       1.21
      3281       6400  1.556e-03       8.86       1.13       1.21
      6385      12544  9.593e-04       8.05       1.18       1.23
     12961      25600  6.169e-04       6.55       1.24       1.25
     25765      51076  4.201e-04       5.42       1.31       1.29
     51521     102400  2.891e-04       5.16       1.38       1.32


==> results-1-winslow-h1.dat <==
       421        784  1.265e-02       8.14       1.04       1.34
       841       1600  6.530e-03       5.59       1.04       1.28
      1625       3136  3.749e-03       5.40       1.05       1.23
      3281       6400  2.232e-03       5.18       1.06       1.20
      6385      12544  1.420e-03       4.43       1.07       1.19
     12961      25600  9.364e-04       3.82       1.10       1.19
     25765      51076  6.600e-04       3.58       1.14       1.20
     51521     102400  4.445e-04       3.37       1.18       1.20


==> results-1-winslow.dat <==
       421        784  9.528e-03      15.01       1.06       1.49
       841       1600  4.608e-03      11.78       1.08       1.32
      1625       3136  2.595e-03      10.57       1.12       1.24
      3281       6400  1.755e-03       9.57       1.18       1.23
      6385      12544  1.415e-03       7.28       1.27       1.26
     12961      25600  1.114e-03       5.09       1.37       1.30
     25765      51076  7.942e-04       4.74       1.45       1.34
     51521     102400  4.791e-04       4.50       1.50       1.38


==> results-2-hr.dat <==
       421        784  7.613e-03       5.55       1.10       1.26
       841       1600  3.541e-03       5.06       1.14       1.24
      1625       3136  1.868e-03       4.83       1.19       1.23
      3281       6400  9.910e-04       4.71       1.21       1.23
      6385      12544  5.862e-04       4.23       1.22       1.24
     12961      25600  3.630e-04       4.56       1.25       1.26
     25765      51076  2.411e-04       8.78       1.29       1.29
     51521     102400  1.619e-04      10.10       1.34       1.34


==> results-2-huang.dat <==
       421        784  1.156e-02       4.19       1.21       1.22
       841       1600  4.676e-03       4.65       1.25       1.21
      1625       3136  2.294e-03       4.71       1.27       1.22
      3281       6400  1.237e-03       4.54       1.26       1.23
      6385      12544  7.644e-04       4.45       1.27       1.24
     12961      25600  4.950e-04       6.37       1.31       1.27
     25765      51076  3.308e-04      14.98       1.35       1.31
     51521     102400  2.108e-04      13.76       1.40       1.37


==> results-2-winslow.dat <==
       421        784  1.833e-02      11.59       2.03       1.24
       841       1600  4.895e-03      10.54       1.76       1.23
      1625       3136  2.497e-03       9.96       1.48       1.24
      3281       6400  1.538e-03       7.72       1.32       1.28
      6385      12544  1.284e-03       8.59       1.35       1.33
     12961      25600  9.125e-04      12.79       1.42       1.41
     25765      51076  5.093e-04      16.00       1.47       1.52
     51521     102400  2.808e-04      16.87       1.50       1.60


==> results-3-hr.dat <==
       343       1296  2.749e-01       2.15       1.04       1.30
      2197      10368  1.534e-01       2.35       1.09       1.40
     15625      82944  5.568e-02       3.13       1.20       1.47
     50653     279936  2.473e-02       3.63       1.40       1.44
    117649     663552  1.457e-02       3.54       1.58       1.42


==> results-3-huang.dat <==
       343       1296  2.733e-01       1.97       1.07       1.27
      2197      10368  1.617e-01       1.91       1.18       1.32
     15625      82944  6.617e-02       2.54       1.42       1.35
     50653     279936  3.025e-02       2.96       1.69       1.36
    117649     663552  1.746e-02       3.06       1.87       1.36


==> results-3-winslow.dat <==
       343       1296  3.162e-01       2.79       1.12       1.34
      2197      10368  1.704e-01       3.39       1.12       1.36
     15625      82944  6.085e-02       4.44       1.78       1.36
     50653     279936  3.395e-02       5.52       2.49       1.36
    117649     663552  1.882e-02       4.98       2.48       1.35


==> results-4-hr.dat <==
       343       1296  1.913e-01       2.50       1.02       1.34
      2197      10368  5.613e-02       4.94       1.05       1.47
     15625      82944  8.385e-03       6.15       1.08       1.45
     50653     279936  4.239e-03       5.43       1.15       1.46
    117649     663552  3.067e-03       4.74       1.22       1.51


==> results-4-huang.dat <==
       343       1296  2.019e-01       2.26       1.03       1.31
      2197      10368  5.924e-02       4.40       1.08       1.42
     15625      82944  1.002e-02       5.23       1.15       1.41
     50653     279936  5.577e-03       4.58       1.25       1.46
    117649     663552  4.333e-03       4.00       1.34       1.52


==> results-4-winslow.dat <==
       343       1296  2.370e-01       4.51       1.06       1.46
      2197      10368  4.914e-02       7.33       1.05       1.62
     15625      82944  1.149e-02       5.74       1.21       1.42
     50653     279936  9.176e-03       3.61       1.37       1.47
    117649     663552  7.511e-03       2.75       1.49       1.52


==> results-5-hr.dat <==
       343       1296  3.299e-01       2.77       1.02       1.37
      2197      10368  1.805e-01       6.79       1.07       1.47
     15625      82944  6.525e-02      17.74       1.22       1.59
     50653     279936  3.786e-02      21.39       1.35       1.59
    117649     663552  2.738e-02      20.78       1.49       1.61


==> results-5-huang.dat <==
       343       1296  3.451e-01       2.44       1.04       1.34
      2197      10368  1.862e-01       7.29       1.11       1.42
     15625      82944  8.738e-02      12.34       1.29       1.46
     50653     279936  6.280e-02      11.98       1.49       1.47
    117649     663552  5.224e-02      10.47       1.69       1.49     


==> results-5-winslow.dat <==
       343       1296  3.844e-01      12.99       1.11       1.59
      2197      10368  1.596e-01     687.33       1.10       2.73
     15625      82944  6.369e-02      56.09       1.24       1.69
     50653     279936  5.356e-02      12.59       1.47       1.50
    117649     663552  5.070e-02       6.35       1.69       1.49
    274625    1572864  4.778e-02       6.42       1.95       1.48
    636056    3684750  4.439e-02       5.36       2.23       1.48
   1030301    6000000  4.192e-02       4.62       2.42       1.47  4.770e+04
   1481544    8657382  3.973e-02       4.28       2.57       1.47  6.682e+04
   2146689   12582912  3.728e-02       4.36       2.73       1.47  9.243e+04
   3442951   20250000  3.392e-02       3.66       2.95       1.47  1.420e+05
   8120601   48000000  2.753e-02       3.03       3.41       1.47  3.290e+05

